Probing possible effects of circumgalactic media on the metal content of galaxies through the mass-metallicity relationship

The circumgalactic medium (CGM) connects the gas between the interstellar medium (ISM) and the intergalactic medium, which plays an important role in galaxy evolution. We use the stellar mass-metallicity relationship to investigate whether sharing the CGM will affect the distribution of metals in galaxy pairs. The optical emission lines from the Sloan Digital Sky Survey Data Release (SDSS DR7) are used to measure the gas-phase metallicity. We find that there is no significant difference in the distribution of the metallicity difference between two members in star forming-star forming pairs ($\rm \Delta log(O/H)_{diff}$), metallicity offset from the best-fitted stellar mass-metallicity relationship of galaxies in pairs ($\rm \Delta log(O/H)_{MS}$), as compared to "fake" pairs. By looking at $\rm \Delta log(O/H)_{diff}$ and $\rm \Delta log(O/H)_{MS}$ as a function of the star formation rate (SFR), specific star formation rate (sSFR), and stellar mass ratio, no difference is seen between galaxies in pairs and control galaxies. From our results, the share of the CGM may not play an important role in shaping the evolution of metal contents of galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> arxiv_Probing possible effects of sharing CGMs in pairs/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
